Measurement of transverse polarization of $\Lambda$/$\bar{\Lambda}$ within jet in $pp$ collisions at STAR

Spontaneous polarization of $\Lambda/\bar{\Lambda}$ in unpolarized hadron interactions has been observed experimentally for nearly half a century and still eludes a definitive explanation. One possible origin is the effect arising from polarizing fragmentation functions (pFFs), which describe the production of polarized hadrons from the fragmentation of an unpolarized parton. Recently, significant transverse polarization of $\Lambda/\bar{\Lambda}$ has been observed in unpolarized $e^{+}e^{-}$ annihilation at Belle experiment, along the normal to the plane defined by the thrust axis and $\Lambda$ momentum. In unpolarized $pp$ collisions, the measurement of transverse polarization of $\Lambda$/$\bar{\Lambda}$ within jet could also provide important constraints and universality test for the pFFs. In this contribution, preliminary results on the first measurement of $\Lambda$/$\bar{\Lambda}$ polarization within a jet in $pp$ collision at $\sqrt{s}$ = 200 GeV are reported. The data used for this measurement were taken by the STAR experiment at RHIC in 2015.

==> readme.txt <==
Le versioni "master" dei file in questo folder si possono trovare in
https://gitlab.sissamedialab.it/gamboz/pos/-/tree/master/var/package

mg 2020-07-14

